HiPARS: Highly-Parallel Atom Rearrangement Sequencer

Neutral atom quantum computing's great scaling potential has resulted in it emerging as a popular modality in recent years. For state preparation, atoms are loaded stochastically and have to be detected and rearranged at runtime to create a predetermined initial configuration for circuit execution. Such rearrangement schemes either suffer from low parallelizability for acousto-optic deflector (AOD)-based approaches or are comparatively slow in case of spatial light modulators (SLMs). In our work, we introduce an algorithm that can improve the parallelizability of the former. Since the transfer of atoms from static SLM traps to AOD-generated movable traps is detrimental both in terms of atom loss rates and execution time, our approach is based on highly-parallel composite moves where many atoms are picked up simultaneously and maneuvered into target positions that may be comparatively distant. We see that our algorithm outperforms its alternatives for near-term devices with up to around 1000 qubits and has the potential to scale up to several thousand with further optimizations.

==> data/default.dat <==
Qubit   CTime       SRate   AMC     MCStd   AMD         MDStd   AMT13       MTStd13     AMT55       MTStd55 
49      394.886     0.992   5.605   0.838   19.518      5.449   1346.704    252.128     831.919     127.907 
121     1239.127    0.998   10.002  1.036   53.211      9.287   3038.067    386.800     1634.636    169.123
225     2831.327    1.0     15.201  1.110   103.371     12.996  5394.380    497.087     2668.000    188.660
361     5547.24     1.0     20.557  1.223   177.409     16.936  8594.283    633.357     3915.145    222.467
529     10601.078   1.0     26.167  1.285   275.749     22.686  12663.974   838.686     5391.152    271.303
729     18176.891   1.0     32.091  1.269   398.927     26.611  17629.261   974.990     7107.619    299.878
961     30213.862   1.0     38.369  1.274   546.673     33.954  23485.518   1240.242    9067.118    364.943
1225    47935.98    1.0     45.097  1.356   724.107     40.829  30421.174   1496.507    11322.984   436.607
1600    76723.706   1.0     54.840  1.472   1004.197    50.892  41264.234   1860.284    14778.702   533.051
2025    134570.762  1.0     66.293  1.656   1302.648    57.814  52946.615   2116.473    18589.504   607.667
2500    212870.024  1.0     79.275  1.823   1715.387    69.219  68759.817   2534.637    23516.793   723.458
3025    329369.732  1.0     93.430  1.940   2185.651    80.559  86700.625   2936.381    29054.460   825.865
3600    486877.239  1.0     108.932 1.964   2777.490    96.070  109002.075  3478.187    35746.259   956.359

==> data/tD1_5-0_5-8x8.dat <==
Qubit CTime      SRate    AMC      MCStd    AMD      MDStd    AMT13      MTStd13    AMT55      MTStd55 
49    366.223    0.991    5.607    0.885    19.009   5.170    1329.427   248.900    828.076    132.293 
121   1163.308   0.996    9.893    1.009    54.240   9.135    3060.467   385.958    1629.902   168.621 
225   2738.630   1.000    14.970   1.082    110.552  12.446   5614.707   505.920    2698.909   200.056 
361   5785.350   1.000    21.360   1.269    195.798  17.722   9325.747   703.223    4161.620   258.791 
529   12863.403  1.000    29.573   1.504    313.561  24.490   14378.692  968.483    6108.562   342.700 
729   22355.498  1.000    39.209   1.747    472.442  32.476   21022.486  1270.439   8561.921   433.546 
961   40197.689  1.000    50.440   1.818    681.404  41.716   29587.446  1592.952   11615.534  511.305 
1225  68550.735  1.000    63.571   2.022    952.482  55.129   40525.800  2079.263   15404.241  642.213 
1600  126154.939 1.000    82.019   2.184    1396.264 67.284   58067.089  2513.044   21240.871  755.276 
2025  240176.056 1.000    102.340  2.392    1904.253 83.658   78050.783  3107.821   27826.432  915.945 
2500  386700.211 1.000    125.620  2.541    2585.132 99.578   104360.876 3669.773   36178.476  1057.914
3025  632290.174 1.000    150.947  2.697    3391.621 123.490  135255.010 4514.191   45801.600  1270.090
3600  947341.688 1.000    178.469  2.828    4370.310 138.605  172360.071 5044.108   57093.903  1401.880

==> data/tD1_5-0_5-dist.dat <==
Qubit   CTime       SRate   AMC     MCStd   AMD         MDStd   AMT13       MTStd13     AMT55       MTStd55 
49      428.961	    0.986	6.152	1.031	18.288	    4.848	1369.893	253.213	    887.552	    147.555
121	    1622.365	0.999	12.178	1.253	52.049	    9.434	3259.082	404.935	    1886.292	191.982
225	    3886.453	1.000	18.907	1.581	105.232	    14.611	5903.406	574.497	    3127.919	244.007
361	    8070.902	1.000	25.603	1.767	183.436	    19.092	9407.959	702.110	    4569.865	269.040
529	    15190.077	1.000	31.683	1.978	286.115	    22.008	13683.930	803.782	    6137.698	302.389
729	    25153.263	1.000	37.406	1.864	411.728	    28.062	18709.168	1000.258	7849.917	324.252
961	    41847.794	1.000	43.380	1.818	562.867	    35.226	24646.153	1254.476	9800.640	375.694
1225	63186.665	1.000	49.498	1.708	739.102	    40.635	31467.212	1468.905	11973.521	431.922
1600	101983.822	1.000	59.004	1.889	1015.137	47.591	42141.759	1739.329	15367.691	516.378
2025	175673.078	1.000	70.760	2.200	1315.921	57.744	53941.080	2130.204	19233.899	638.636
2500	267389.775	1.000	84.424	2.480	1727.816	66.563	69806.985	2453.357	24236.141	732.340
3025	412126.714	1.000	99.038	2.434	2194.512	78.447	87679.644	2853.878	29799.762	815.606
3600	590038.145	1.000	114.811	2.418	2791.127	92.224	110178.538	3334.616	36563.062	928.044

==> data/tD1_5-0_5-k16.dat <==
Qubit CTime       SRate   AMC      MCStd   AMD      MDStd   AMT13       MTStd13     AMT55       MTStd55
49    382.738     0.987   5.623    0.855   19.215   5.289   1338.417    250.045     831.634     129.604
121   1295.174    0.997   10.416   1.091   53.697   8.983   3104.577    381.908     1688.316    173.739
225   3042.584    0.998   16.723   1.172   112.105  13.702  5878.765    534.859     2922.002    205.629
361   6081.305    1.0     23.158   1.26    197.684  16.928  9606.649    655.275     4392.777    239.255
529   11660.793   1.0     29.973   1.332   314.09   22.933  14444.946   870.537     6160.877    292.231
729   20015.327   1.0     37.087   1.474   466.468  29.459  20561.535   1106.117    8258.517    355.254
961   31683.705   1.0     44.679   1.678   652.133  36.79   27885.167   1381.258    10685.261   436.442
1225  51390.455   1.0     53.038   1.872   875.186  41.542  36592.135   1579.555    13509.259   506.628
1600  86821.605   1.0     65.291   2.027   1221.553 52.433  50025.472   1974.317    17807.232   612.008
2025  151255.485  1.0     79.599   2.307   1613.058 62.466  65264.414   2351.255    22720.297   724.603
2500  237865.62   1.0     96.408   2.348   2141.566 79.04   85535.349   2932.412    29051.925   864.857
3025  379738.002  1.0     114.394  2.341   2743.587 87.154  108486.548  3211.007    36124.925   928.327
3600  587129.066  1.0     133.309  2.229   3477.667 101.798 136110.344  3707.444    44387.488   1035.475

==> data/tD1_5-0_75.dat <==
Qubit   CTime       SRate   AMC     MCStd   AMD         MDStd   AMT13       MTStd13     AMT55       MTStd55 
49      278.024     1.0     4.750   0.959   8.618       2.686   867.644     175.595     640.352     125.880
121     1089.973    1.0     9.009   1.172   23.211      5.299   1882.758    253.450     1270.568    155.674
225     2772.649    1.0     14.262  1.352   44.078      8.304   3233.823    331.779     2071.276    176.818
361     5710.330    1.0     20.057  1.522   73.967      12.239  4961.530    464.583     3010.676    210.305
529     11309.292   1.0     26.154  1.778   115.891     16.002  7141.185    586.858     4084.574    247.028
729     20029.417   1.0     31.996  2.104   179.261     19.090  10030.918   658.255     5302.941    269.473
961     35080.132   1.0     37.110  2.519   260.258     21.971  13442.105   762.389     6577.850    321.293
1225    57206.306   1.0     41.821  2.499   366.211     25.592  17666.887   907.771     8008.134    349.929
1600    93684.499   1.0     47.677  2.416   514.810     28.954  23501.979   1065.789    9923.960    390.117
2025    167217.324  1.0     53.999  2.480   682.017     32.664  30035.710   1243.991    12047.622   451.315
2500    280548.905  1.0     60.742  2.331   867.331     38.611  37245.332   1458.065    14369.618   491.152
3025    444847.567  1.0     68.227  2.365   1074.415    44.392  45295.881   1693.899    16958.373   561.614
3600    692958.212  1.0     76.241  2.425   1309.384    51.152  54373.038   1954.389    19838.257   635.689

==> data/tD2-0_5.dat <==
Qubit   CTime       SRate   AMC     MCStd   AMD         MDStd   AMT13       MTStd13     AMT55       MTStd55
49      491.706     1.0     4.899   0.696   16.534      3.609   1158.931    167.099     722.856     95.529
121     1670.985    1.0     9.173   0.929   49.398      7.301   2806.878    284.123     1504.024    130.741
225     4572.6      1.0     14.775  1.109   97.706      11.448  5147.598    411.531     2570.632    159.188 
361     10671.542   1.0     20.097  1.383   161.402     15.965  7986.206    583.996     3729.265    216.268
529     20088.121   1.0     25.684  1.640   244.870     19.173  11539.497   715.680     5081.106    267.389
729     37799.465   1.0     31.613  1.778   353.518     22.986  16003.531   875.601     6679.553    319.712
961     70720.793   1.0     37.746  1.887   485.800     27.723  21308.303   1062.154    8495.414    374.588
1225    121465.576  1.0     44.498  1.778   647.353     32.133  27698.323   1198.605    10624.511   389.882
1600    241600.074  1.0     54.423  1.785   895.566     37.871  37462.223   1417.049    13841.833   448.165
2025    451947.792  1.0     66.022  1.991   1199.761    45.803  49360.528   1716.554    17717.050   536.964
2500    754420.582  1.0     79.305  2.033   1571.696    52.733  63800.559   1966.553    22347.354   600.684
3025    1287170.063 1.0     93.713  2.170   2016.333    61.692  80886.614   2277.025    27706.173   676.628
3600    2012921.637 1.0     109.616 2.182   2546.183    72.596  101095.154  2670.198    33940.030   776.453

==> data/theoreticalSuccessRates.dat <==
Qubit   SuccessRate1.5      SuccessRate2
9       0.9461239278316498  0.9994033785187639
16      0.7974838769296184  0.9999878177139185
25      0.9700294052165004  0.9999999094998689
36      0.8667938451643399  0.9999999997572039
49      0.9856484004131315  0.9999999999997662
64      0.9218300789599804  0.9999999999999999
81      0.9938885262166506  1.0
100     0.9585962249701071  1.0
121     0.9976672233313505  1.0
144     0.9801697388279645  1.0
169     0.9992000027958131  1.0
196     0.9914153488484023  1.0
225     0.9997533721891081  1.0
256     0.9966442148304999  1.0
289     0.9999316538200873  1.0
324     0.9988167357338191  1.0
361     0.9999829789379068  1.0
400     0.9996240265322618  1.0
441     0.9999961918917615  1.0
484     0.9998924420013183  1.0
529     0.9999992348821352  1.0
576     0.999972317086494   1.0
625     0.9999998619940786  1.0
676     0.999993594036544   1.0
729     0.9999999776599944  1.0
784     0.9999986679485425  1.0
841     0.9999999967553794  1.0
900     0.9999997512197183  1.0
961     0.999999999577301   1.0
1024    0.9999999582849619  1.0
1089    0.9999999999506157  1.0
1156    0.9999999937223286  1.0
1225    0.9999999999948269  1.0
1600    0.9999999999888506  1.0
2025    1.0                 1.0
2500    1.0                 1.0
3025    1.0                 1.0
3600    1.0                 1.0
4225    1.0                 1.0
4900    1.0                 1.0
5625    1.0                 1.0
6400    1.0                 1.0


==> data/timeDemands1_5-0_5-8x8.dat <==
Qubit CTime      SRate    AMC      MCStd    AMD      MDStd    AMT13      MTStd13    AMT55      MTStd55 
9     49.488     0.928    2.176    0.681    3.391    1.686    378.203    129.734    288.762    92.009  
16    90.033     0.805    3.164    0.782    6.334    2.754    598.446    172.504    431.386    110.119 
25    158.643    0.978    3.846    0.790    8.825    3.529    766.291    193.673    533.520    114.193 
36    260.937    0.870    5.000    0.888    14.105   5.215    1087.174   259.310    715.150    136.780 
49    366.223    0.991    5.607    0.885    19.009   5.170    1329.427   248.900    828.076    132.293 
64    494.849    0.911    6.919    0.997    27.885   7.743    1793.358   349.565    1057.896   164.046 
81    659.017    0.994    7.625    1.014    31.368   7.478    1998.385   334.966    1171.050   160.551 
100   854.106    0.956    9.096    1.127    42.641   9.856    2564.296   437.706    1439.652   195.823 
121   1163.308   0.996    9.893    1.009    54.240   9.135    3060.467   385.958    1629.902   168.621 
144   1410.901   0.983    11.365   1.124    69.703   11.838   3771.266   499.118    1932.857   206.399 
169   1792.848   0.999    12.320   1.126    75.882   10.931   4099.280   462.448    2097.910   196.910 
196   2200.247   0.994    13.968   1.174    93.475   13.335   4904.612   555.996    2439.231   223.440 
225   2738.630   1.000    14.970   1.082    110.552  12.446   5614.707   505.920    2698.909   200.056 
256   3219.927   0.999    16.770   1.183    133.410  15.094   6620.138   613.161    3101.481   234.915 
289   4009.224   1.000    18.083   1.184    145.342  15.239   7189.849   614.751    3356.479   233.964 
324   4673.460   0.997    20.034   1.284    169.421  17.952   8255.629   724.507    3787.183   269.850 
361   5785.350   1.000    21.360   1.269    195.798  17.722   9325.747   703.223    4161.620   258.791 
400   6648.372   1.000    23.446   1.327    225.390  20.900   10598.133  827.975    4653.519   295.556 
441   8147.778   1.000    25.141   1.410    243.246  20.697   11418.274  831.519    5002.695   305.069 
484   9950.449   1.000    27.465   1.460    277.242  22.836   12871.312  912.886    5559.103   328.858 
529   12863.403  1.000    29.573   1.504    313.561  24.490   14378.692  968.483    6108.562   342.700 
576   14097.113  1.000    31.977   1.586    355.604  28.150   16119.254  1103.652   6740.261   380.696 
625   16729.260  1.000    34.189   1.593    380.954  27.488   17260.259  1074.449   7212.653   371.591 
676   18733.533  1.000    36.959   1.630    429.260  31.748   19261.055  1240.361   7939.401   419.333 
729   22355.498  1.000    39.209   1.747    472.442  32.476   21022.486  1270.439   8561.921   433.546 
784   24961.019  1.000    42.095   1.740    528.441  36.555   23302.945  1414.184   9365.402   467.181 
841   30584.408  1.000    44.727   1.697    565.710  35.122   24905.989  1351.534   9985.490   444.756 
900   33747.927  1.000    47.735   1.769    625.105  40.354   27318.374  1543.262   10831.332  496.723 
961   40197.689  1.000    50.440   1.818    681.404  41.716   29587.446  1592.952   11615.534  511.305 
1024  44663.980  1.000    53.782   1.854    755.005  46.606   32530.567  1774.654   12617.430  560.807 
1089  55451.269  1.000    56.758   1.974    801.045  47.822   34477.805  1827.535   13350.396  582.992 
1156  58025.865  1.000    60.313   2.000    881.690  51.289   37689.784  1945.692   14435.358  610.223 
1225  68550.735  1.000    63.571   2.022    952.482  55.129   40525.800  2079.263   15404.241  642.213 
1600  126154.939 1.000    82.019   2.184    1396.264 67.284   58067.089  2513.044   21240.871  755.276 
2025  240176.056 1.000    102.340  2.392    1904.253 83.658   78050.783  3107.821   27826.432  915.945 
2500  386700.211 1.000    125.620  2.541    2585.132 99.578   104360.876 3669.773   36178.476  1057.914
3025  632290.174 1.000    150.947  2.697    3391.621 123.490  135255.010 4514.191   45801.600  1270.090
3600  947341.688 1.000    178.469  2.828    4370.310 138.605  172360.071 5044.108   57093.903  1401.880

==> data/timeDemands1_5-0_5-dist.dat <==
Qubit   CTime       SRate   AMC     MCStd   AMD         MDStd   AMT13       MTStd13     AMT55       MTStd55 
9	    50.351	    0.947	2.115	0.669	3.240	    1.580	365.716	    125.585	    280.262	    90.107
16      94.132	    0.796	3.191	0.776	6.179	    2.641	596.323	    166.643	    433.356	    108.068
25      175.952	    0.960	4.080	0.858	8.836	    3.474	794.819	    199.302	    561.762	    122.011
36      282.290	    0.858	5.369	1.015	14.374	    5.655	1140.791	291.040	    761.680	    156.408
49      428.961	    0.986	6.152	1.031	18.288	    4.848	1369.893	253.213	    887.552	    147.555
64      727.388	    0.924	7.846	1.162	27.263	    7.677	1883.180	365.951	    1164.123	183.895
81      902.243	    0.991	8.949	1.196	31.228	    7.440	2152.390	349.480	    1328.758	180.802
100	    1125.823	0.957	10.900	1.319	43.787	    10.680	2820.311	471.749	    1665.427	217.183
121	    1622.365	0.999	12.178	1.253	52.049	    9.434	3259.082	404.935	    1886.292	191.982
144	    1992.195	0.981	14.023	1.332	67.380	    12.059	4010.032	496.618	    2232.883	215.617
169	    2645.939	1.000	15.446	1.496	73.179	    11.850	4381.007	490.913	    2450.926	226.600
196	    3142.400	0.995	17.260	1.482	92.299	    16.496	5259.092	638.298	    2824.729	248.725
225	    3886.453	1.000	18.907	1.581	105.232	    14.611	5903.406	574.497	    3127.919	244.007
256	    4446.616	0.998	20.543	1.648	127.043	    16.308	6853.043	622.168	    3502.304	253.159
289	    5773.829	0.999	22.274	1.737	136.391	    16.398	7383.640	616.613	    3786.357	255.212
324	    6411.105	0.999	23.774	1.735	163.076	    19.443	8485.244	716.156	    4184.145	270.053
361	    8070.902	1.000	25.603	1.767	183.436	    19.092	9407.959	702.110	    4569.865	269.040
400	    8795.207	0.999	26.858	1.910	213.377	    21.394	10592.649	786.264	    4964.873	296.106
441	    11084.548	1.000	28.663	1.855	225.161	    20.962	11216.281	752.695	    5277.694	277.742
484	    12510.292	1.000	29.932	1.835	258.592	    24.190	12523.195	874.958	    5702.888	303.294
529	    15190.077	1.000	31.683	1.978	286.115	    22.008	13683.930	803.782	    6137.698	302.389
576	    16450.124	1.000	32.840	1.875	322.790	    26.001	15089.486	938.628	    6575.944	318.352
625	    19768.002	1.000	34.563	1.929	339.816	    27.587	15884.270	976.873	    6921.691	320.310
676	    21363.359	1.000	35.812	1.876	378.911	    28.689	17384.456	1020.414	7390.735	328.015
729	    25153.263	1.000	37.406	1.864	411.728	    28.062	18709.168	1000.258	7849.917	324.252
784	    28808.000	1.000	38.587	1.773	455.023	    31.380	20346.228	1120.603	8345.081	345.496
841	    33704.964	1.000	40.311	1.859	476.624	    32.872	21299.165	1171.991	8728.302	360.522
900	    36196.639	1.000	41.656	1.799	523.805	    35.507	23090.147	1270.694	9274.875	381.792
961	    41847.794	1.000	43.380	1.818	562.867	    35.226	24646.153	1254.476	9800.640	375.694
1024	42963.811	1.000	44.610	1.785	612.242	    36.492	26499.112	1318.487	10351.325	399.026
1089	52334.482	1.000	46.341	1.818	637.507	    37.468	27579.445	1325.034	10765.299	386.118
1156	53572.301	1.000	47.948	1.757	696.638	    39.893	29814.560	1444.711	11440.858	429.673
1225	63186.665	1.000	49.498	1.708	739.102	    40.635	31467.212	1468.905	11973.521	431.922
1600	101983.822	1.000	59.004	1.889	1015.137	47.591	42141.759	1739.329	15367.691	516.378
2025	175673.078	1.000	70.760	2.200	1315.921	57.744	53941.080	2130.204	19233.899	638.636
2500	267389.775	1.000	84.424	2.480	1727.816	66.563	69806.985	2453.357	24236.141	732.340
3025	412126.714	1.000	99.038	2.434	2194.512	78.447	87679.644	2853.878	29799.762	815.606
3600	590038.145	1.000	114.811	2.418	2791.127	92.224	110178.538	3334.616	36563.062	928.044

==> data/timeDemands1_5-0_5-k16.dat <==
Qubit CTime       SRate   AMC      MCStd   AMD      MDStd   AMT13       MTStd13     AMT55       MTStd55
9     51.032      0.953   2.145    0.681   3.295    1.610   371.189     127.749     284.278     91.648
16    96.192      0.803   3.199    0.745   6.429    2.682   605.944     163.519     436.391     104.309
25    173.458     0.964   3.895    0.768   9.035    3.715   779.470     197.025     541.183     112.641
36    259.82      0.876   5.078    0.92    14.544   5.538   1111.657    275.112     728.051     143.474
49    382.738     0.987   5.623    0.855   19.215   5.289   1338.417    250.045     831.634     129.604
64    540.929     0.936   6.958    0.98    28.19    7.72    1808.629    345.338     1065.13      161.002
81    765.058     0.994   7.878    1.013   31.574   7.139   2035.908    319.562     1203.151    156.372
100   1009.786    0.945   9.469    1.11    42.759   10.059  2613.072    436.086     1485.32     191.632
121   1295.174    0.997   10.416   1.091   53.697   8.983   3104.577    381.908     1688.316    173.739
144   1573.348    0.98    12.166   1.225   69.157   12.739  3848.531    531.58      2024.531    219.873
169   2023.397    0.998   13.418   1.153   75.631   11.437  4222.308    476.199     2227.562    200.13
196   2433.677    0.991   15.272   1.276   95.135   15.127  5118.519    615.751     2609.344    241.335
225   3042.584    0.998   16.723   1.172   112.105  13.702  5878.765    534.859     2922.002    205.629
256   3509.241    0.997   18.451   1.237   134.658  17.507  6865.043    683.97      3313.462    247.783
289   4379.965    1.0     19.971   1.271   146.015  16.004  7439.639    623.543     3588.53     233.506
324   5026.365    0.999   21.769   1.261   171.906  20.04   8549.625    773.759     4015.631    269.289
361   6081.305    1.0     23.158   1.26    197.684  16.928  9606.649    655.275     4392.777    239.255
400   6814.921    1.0     24.939   1.242   227.913  20.955  10864.452   798.099     4853.281    270.138
441   8344.62     1.0     26.549   1.301   246.684  21.302  11705.968   805.317     5199.719    272.375
484   9745.853    1.0     28.396   1.286   281.83   23.929  13141.499   907.403     5708.279    299.173
529   11660.793   1.0     29.973   1.332   314.09   22.933  14444.946   870.537     6160.877    292.231
576   12885.011   1.0     31.786   1.273   355.19   26.532  16082.027   987.565     6713.96     311.068
625   15488.515   1.0     33.539   1.366   380.925  25.782  17181.254   969.284     7134.416    315.387
676   17030.615   1.0     35.452   1.37    425.685  29.387  18956.751   1100.913    7729.379    348.101
729   20015.327   1.0     37.087   1.474   466.468  29.459  20561.535   1106.117    8258.517    355.254
784   22000.679   1.0     39.14    1.392   516.35   30.755  22530.729   1151.44     8912.092    361.948
841   26047.759   1.0     40.843   1.537   551.386  33.083  23945.189   1238.958    9402.476    391.335
900   27213.366   1.0     42.91    1.433   607.231  34.556  26122.022   1288.725    10106.413   397.533
961   31683.705   1.0     44.679   1.678   652.133  36.79   27885.167   1381.258    10685.261   436.442
1024  35068.78    1.0     46.991   1.583   716.363  38.616  30380.996   1450.269    11487.047   451.238
1089  40744.34    1.0     48.767   1.824   754.852  38.366  31923.468   1453.503    12014.378   468
1156  44575.834   1.0     51.096   1.71    823.833  42.07   34585.429   1577.641    12856.989   489.247
1225  51390.455   1.0     53.038   1.872   875.186  41.542  36592.135   1579.555    13509.259   506.628
1600  86821.605   1.0     65.291   2.027   1221.553 52.433  50025.472   1974.317    17807.232   612.008
2025  151255.485  1.0     79.599   2.307   1613.058 62.466  65264.414   2351.255    22720.297   724.603
2500  237865.62   1.0     96.408   2.348   2141.566 79.04   85535.349   2932.412    29051.925   864.857
3025  379738.002  1.0     114.394  2.341   2743.587 87.154  108486.548  3211.007    36124.925   928.327
3600  587129.066  1.0     133.309  2.229   3477.667 101.798 136110.344  3707.444    44387.488   1035.475


==> data/timeDemands1_5-0_5.dat <==
Qubit   CTime       SRate   AMC     MCStd   AMD         MDStd   AMT13       MTStd13     AMT55       MTStd55 
9       53.823      0.937   2.144   0.635   3.302       1.625   371.323     121.157     284.243     85.628
16      91.702      0.806   3.170   0.767   6.302       2.783   598.043     170.230     431.841     107.911
25      163.901     0.96    3.881   0.794   8.937       3.679   774.410     199.322     538.706     115.760
36      255.475     0.871   4.975   0.891   14.107      5.143   1084.188    253.487     712.130     134.992
49      394.886     0.992   5.605   0.838   19.518      5.449   1346.704    252.128     831.919     127.907
64      549.32      0.918   6.935   0.990   28.524      7.845   1817.337    355.577     1065.018    165.578 
81      720.355     0.994   7.642   0.943   31.442      7.131   2002.974    307.784     1173.702    145.699
100     925.438     0.959   9.223   1.107   42.482      10.181  2574.047    437.594     1453.587    190.872
121     1239.127    0.998   10.002  1.036   53.211      9.287   3038.067    386.800     1634.636    169.123
144     1483.144    0.983   11.447  1.090   66.500      11.263  3670.390    461.361     1916.471    189.926
169     1901.82     1.0     12.505  1.099   72.587      10.841  4007.631    439.809     2093.171    183.572
196     2215.161    0.994   14.104  1.149   87.737      13.812  4722.727    549.089     2408.686    211.434
225     2831.327    1.0     15.201  1.110   103.371     12.996  5394.380    497.087     2668.000    188.660
256     3265.491    0.998   16.764  1.158   123.651     15.603  6282.322    594.808     3021.061    214.360
289     3986.614    1.0     17.865  1.193   132.388     14.515  6716.275    539.488     3224.567    197.681
324     4551.788    0.998   19.540  1.267   155.660     18.736  7721.057    707.407     3615.559    245.664
361     5547.24     1.0     20.557  1.223   177.409     16.936  8594.283    633.357     3915.145    222.467
400     6163.15     1.0     22.030  1.256   204.273     19.729  9698.888    742.865     4311.214    252.924
441     7550.698    1.0     23.338  1.279   216.046     19.268  10262.453   721.272     4564.280    247.009
484     8862.723    1.0     24.932  1.274   248.664     22.015  11580.318   819.281     5021.844    268.611
529     10601.078   1.0     26.167  1.285   275.749     22.686  12663.974   838.686     5391.152    271.303
576     11643.05    1.0     27.715  1.258   310.338     25.493  14044.380   944.969     5859.283    297.578
625     13976.636   1.0     29.088  1.341   326.816     23.585  14778.296   867.553     6158.570    279.104
676     15356.977   1.0     30.592  1.234   364.519     28.300  16260.977   1043.363    6646.843    318.747
729     18176.891   1.0     32.091  1.269   398.927     26.611  17629.261   974.990     7107.619    299.878
784     19824.752   1.0     33.545  1.259   439.273     30.379  19197.203   1113.455    7611.463    334.294
841     23601.348   1.0     35.158  1.272   462.290     30.556  20185.758   1119.954    7992.930    336.475
900     25733.417   1.0     36.798  1.254   509.874     34.485  22026.026   1262.549    8578.187    371.494
961     30213.862   1.0     38.369  1.274   546.673     33.954  23485.518   1240.242    9067.118    364.943
1024    32867.558   1.0     40.018  1.246   599.252     35.904  25499.403   1304.701    9694.236    376.626 
1089    38272.58    1.0     41.651  1.324   624.567     36.437  26569.691   1331.499    10096.855   390.458
1156    40528.267   1.0     43.376  1.269   678.679     39.682  28645.632   1451.191    10745.605   420.045
1225    47935.98    1.0     45.097  1.356   724.107     40.829  30421.174   1496.507    11322.984   436.607
1600    76723.706   1.0     54.840  1.472   1004.197    50.892  41264.234   1860.284    14778.702   533.051
2025    134570.762  1.0     66.293  1.656   1302.648    57.814  52946.615   2116.473    18589.504   607.667
2500    212870.024  1.0     79.275  1.823   1715.387    69.219  68759.817   2534.637    23516.793   723.458
3025    329369.732  1.0     93.430  1.940   2185.651    80.559  86700.625   2936.381    29054.460   825.865
3600    486877.239  1.0     108.932 1.964   2777.490    96.070  109002.075  3478.187    35746.259   956.359

==> data/timeDemands1_5-0_75.dat <==
Qubit   CTime       SRate   AMC     MCStd   AMD         MDStd   AMT13       MTStd13     AMT55       MTStd55 
9       54.025      0.936   1.530   0.573   1.751       0.750   244.075     90.658      197.886     73.689
16      65.596      0.989   2.182   0.748   2.747       1.181   356.721     122.894     284.267     97.060
25      112.317     0.998   2.944   0.837   4.056       1.480   493.345     138.507     386.376     108.457
36      199.557     1.0     3.874   0.910   5.913       1.968   669.113     154.823     513.153     118.061
49      278.024     1.0     4.750   0.959   8.618       2.686   867.644     175.595     640.352     125.880
64      391.358     1.0     5.812   0.988   11.555      3.382   1096.531    192.375     791.771     130.480
81      594.609     1.0     6.759   1.079   14.349      3.920   1306.670    208.640     928.219     140.681 
100     775.411     1.0     7.943   1.098   18.254      4.531   1583.613    220.123     1102.176    142.448
121     1089.973    1.0     9.009   1.172   23.211      5.299   1882.758    253.450     1270.568    155.674
144     1369.043    1.0     10.246  1.249   28.605      6.231   2217.508    281.390     1463.044    165.848
169     1773.918    1.0     11.446  1.248   32.394      6.261   2492.357    280.659     1637.972    165.225
196     2120.465    1.0     12.781  1.303   37.752      7.702   2837.629    318.312     1841.917    172.797
225     2772.649    1.0     14.262  1.352   44.078      8.304   3233.823    331.779     2071.276    176.818
256     3250.884    1.0     15.716  1.383   49.659      9.071   3601.081    365.520     2291.322    186.766
289     4068.846    1.0     17.123  1.466   56.108      9.719   3992.653    377.117     2512.807    192.087
324     4640.318    1.0     18.455  1.466   65.642      10.608  4481.777    408.600     2750.478    197.115
361     5710.330    1.0     20.057  1.522   73.967      12.239  4961.530    464.583     3010.676    210.305
400     6509.624    1.0     21.418  1.563   84.581      13.598  5491.474    505.112     3260.652    217.624
441     8170.991    1.0     23.046  1.593   91.317      13.227  5919.477    491.672     3511.001    217.662
484     9497.163    1.0     24.397  1.722   102.194     14.672  6457.267    544.363     3761.916    237.274
529     11309.292   1.0     26.154  1.778   115.891     16.002  7141.185    586.858     4084.574    247.028
576     12794.006   1.0     27.643  1.794   131.008     16.367  7841.976    591.515     4386.662    245.769
625     15395.197   1.0     29.054  1.949   143.649     17.489  8447.901    635.194     4659.179    266.988
676     17284.041   1.0     30.404  2.004   160.533     18.635  9193.029    661.705     4959.010    269.944
729     20029.417   1.0     31.996  2.104   179.261     19.090  10030.918   658.255     5302.941    269.473
784     22484.579   1.0     33.292  2.200   197.720     19.640  10823.974   697.993     5609.152    292.122
841     27279.562   1.0     34.523  2.224   217.041     20.835  11639.028   719.967     5914.605    288.846
900     31010.796   1.0     35.819  2.252   239.695     20.869  12576.963   742.163     6255.060    303.638
961     35080.132   1.0     37.110  2.519   260.258     21.971  13442.105   762.389     6577.850    321.293
1024    38050.787   1.0     38.172  2.383   287.474     23.605  14509.561   821.757     6927.476    319.498
1089    45999.904   1.0     39.364  2.335   309.680     24.606  15419.546   843.686     7251.794    312.777
1156    50428.275   1.0     40.660  2.422   337.088     24.288  16521.710   872.119     7631.066    342.453
1225    57206.306   1.0     41.821  2.499   366.211     25.592  17666.887   907.771     8008.134    349.929
1600    93684.499   1.0     47.677  2.416   514.810     28.954  23501.979   1065.789    9923.960    390.117
2025    167217.324  1.0     53.999  2.480   682.017     32.664  30035.710   1243.991    12047.622   451.315
2500    280548.905  1.0     60.742  2.331   867.331     38.611  37245.332   1458.065    14369.618   491.152
3025    444847.567  1.0     68.227  2.365   1074.415    44.392  45295.881   1693.899    16958.373   561.614
3600    692958.212  1.0     76.241  2.425   1309.384    51.152  54373.038   1954.389    19838.257   635.689

==> data/timeDemands2-0_5.dat <==
Qubit   CTime       SRate   AMC     MCStd   AMD         MDStd   AMT13       MTStd13     AMT55       MTStd55
9       60.824      0.995   1.916   0.543   2.810       1.188   326.916     96.366      252.808     71.611  
16      124.355     1.0     2.626   0.626   5.139       1.666   492.608     113.468     357.072     82.206
25      217.76      1.0     3.321   0.643   7.579       2.097   660.296     125.924     460.394     85.750
36      349.766     1.0     4.086   0.693   12.071      2.884   907.232     146.056     588.863     92.389
49      491.706     1.0     4.899   0.696   16.534      3.609   1158.931    167.099     722.856     95.529
64      673.902     1.0     5.886   0.761   23.225      4.377   1508.474    190.257     895.920     103.913
81      933.281     1.0     6.861   0.853   29.583      5.086   1845.062    217.693     1064.823    116.764
100     1246.401    1.0     7.943   0.886   40.135      6.327   2339.346    256.726     1280.804    124.894
121     1670.985    1.0     9.173   0.929   49.398      7.301   2806.878    284.123     1504.024    130.741
144     2172.38     1.0     10.574  0.979   62.114      8.306   3414.212    314.104     1775.958    137.859
169     2785.989    1.0     11.847  1.029   72.987      9.309   3942.497    345.322     2017.479    145.523
196     3569.639    1.0     13.348  1.099   86.634      10.540  4593.948    380.172     2309.004    153.341
225     4572.6      1.0     14.775  1.109   97.706      11.448  5147.598    411.531     2570.632    159.188 
256     5779.578    1.0     16.278  1.178   112.587     13.517  5841.953    487.177     2872.482    178.908
289     7316.519    1.0     17.458  1.241   127.643     13.672  6503.539    494.922     3136.988    185.971
324     8785.714    1.0     18.787  1.289   145.388     14.743  7275.933    543.590     3441.338    203.260
361     10671.542   1.0     20.097  1.383   161.402     15.965  7986.206    583.996     3729.265    216.268
400     12589.93    1.0     21.425  1.437   181.485     16.862  8839.196    632.358     4052.574    236.643 
441     15089.011   1.0     22.826  1.493   201.667     17.306  9704.386    646.443     4385.456    242.502 
484     17028.215   1.0     24.281  1.575   223.790     18.041  10643.091   678.075     4740.662    256.689
529     20088.121   1.0     25.684  1.640   244.870     19.173  11539.497   715.680     5081.106    267.389
576     23626.888   1.0     27.219  1.707   270.993     19.994  12625.961   749.159     5478.568    280.388
625     27749.585   1.0     28.611  1.795   294.879     21.456  13618.001   810.689     5840.608    302.739
676     32320.087   1.0     30.036  1.832   323.586     21.864  14780.497   838.612     6245.962    316.568
729     37799.465   1.0     31.613  1.778   353.518     22.986  16003.531   875.601     6679.553    319.712
784     43458.951   1.0     33.083  1.815   384.459     23.719  17248.577   909.512     7108.542    332.579
841     51398.719   1.0     34.716  1.887   417.832     25.952  18597.193   987.171     7576.948    352.830
900     58577.803   1.0     36.020  1.821   450.387     26.361  19878.081   996.427     7999.197    348.591
961     70720.793   1.0     37.746  1.887   485.800     27.723  21308.303   1062.154    8495.414    374.588
1024    82441.345   1.0     39.348  1.828   523.076     28.230  22787.986   1064.979    8991.959    365.007
1089    96855.956   1.0     40.981  1.670   562.386     28.935  24341.651   1072.163    9508.831    349.436
1156    108723.001  1.0     42.622  1.796   604.635     30.992  25997.817   1169.039    10050.664   389.489
1225    121465.576  1.0     44.498  1.778   647.353     32.133  27698.323   1198.605    10624.511   389.882
1600    241600.074  1.0     54.423  1.785   895.566     37.871  37462.223   1417.049    13841.833   448.165
2025    451947.792  1.0     66.022  1.991   1199.761    45.803  49360.528   1716.554    17717.050   536.964
2500    754420.582  1.0     79.305  2.033   1571.696    52.733  63800.559   1966.553    22347.354   600.684
3025    1287170.063 1.0     93.713  2.170   2016.333    61.692  80886.614   2277.025    27706.173   676.628
3600    2012921.637 1.0     109.616 2.182   2546.183    72.596  101095.154  2670.198    33940.030   776.453
